Measurement of the muon reconstruction performance of the ATLAS detector using 2011 and 2012 LHC proton-proton collision data

This paper presents the performance of the ATLAS muon reconstruction during the LHC run with $pp$ collisions at $\sqrt{s}=7-8$ TeV in 2011-2012, focusing mainly on data collected in 2012. Measurements of the reconstruction efficiency and of the momentum scale and resolution, based on large reference samples of $J/\psi\to \mu\mu$, $Z\to \mu\mu$ and $\Upsilon\to\mu\mu$ decays, are presented and compared to Monte Carlo simulations. Corrections to the simulation, to be used in physics analysis, are provided. Over most of the covered phase space (muon $|\eta|<2.7$ and $5 \lesssim p_{\mathrm{T}} \lesssim 100$ GeV) the efficiency is above $99\%$ and is measured with per-mille precision. The momentum resolution ranges from $1.7\%$ at central rapidity and for transverse momentum $p_{\mathrm{T}} \simeq 10$ GeV, to $4\%$ at large rapidity and $p_{\mathrm{T}} \simeq 100$ GeV. The momentum scale is known with an uncertainty of $0.05\%$ to $0.2\%$ depending on rapidity. A method for the recovery of final state radiation from the muons is also presented.

==> Metadata.txt <==
Title: 
Measurement of the muon reconstruction performance of the ATLAS detector using 2011 and 2012 LHC proton-proton collision data

Abstract:
This paper presents the performance of the ATLAS muon reconstruction during the LHC run with pp collisions at sqrt(s) =7-8 TeV in 2011-2012, focusing mainly on data collected in 2012. Measurements of the reconstruction efficiency and of the momentum scale and resolution, based on large reference samples of J/psi->mumu, Z->mumu and Upsilon->mumu decays, are presented and compared to Monte Carlo simulations. Corrections to the simulation, to be used in physics analysis, are provided. Over most of the covered phase space (muon |eta|<2.7 and 5 < pT < 100 GeV) the efficiency is above 99% and is measured with per-mille precision.  The momentum resolution ranges from 1.7% at central rapidity and for transverse momentum pt approx 10 GeV, to 4% at large rapidity and pt approx 100 GeV. The momentum scale is known with an uncertainty of 0.05% to 0.2%  depending on rapidity. A method for the recovery of final state radiation from the muons is also presented.


comments: 21 pages plus author list + cover pages (34 pages total), 21 figures, 2 tables, submitted to EPJC, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/PERF-2014-05/


CERN Preprint ID: CERN-PH-EP-2014-151

